Exploiting Partial Order of Keys to Verify Security of a Vehicular Group Protocol

Vehicular networks will enable a range of novel applications to enhance road traffic efficiency, safety, and reduce fuel consumption. As for other cyber-physical systems, security is essential to the deployment of these applications and standardisation efforts are ongoing. In this paper, we perform a systematic security evaluation of a vehicular platooning protocol through a thorough analysis of the protocol and security standards. We tackle the complexity of the resulting model with a proof strategy based on a relation on keys. The key relation forms a partial order, which encapsulates both secrecy and authenticity dependencies. We show that our order-aware approach makes the verification feasible and proves strong authenticity properties along with secrecy of all keys used throughout the protocol.

==> plot_data/results.txt <==
Nothin 0 0 1 0 0 0 1 0 0 0 1 0 0 0 1 0
Aliveness 22 2324 0 15000 0.22265625 78 1 78 0.46875 102 1 102 0.236328125 30 1 30
Helper_ltkA 22 2122 0 15000 22 2384 0 15000 0.455078125 1178 1 1178 0.4052734375 1816 1 1816
Helper_ltkC 22 2154 0 15000 22 2470 0 15000 0.466796875 622 1 622 0.3486328125 898 1 898
Helper_ltkC 22 1920 0 15000 22 3994 0 15000 0.4716796875 140 1 140 0.2392578125 82 1 82
Helper_ltkCA 22 2300 0 15000 22 2156 0 15000 0.4697265625 50 1 50 0.470703125 28 1 28
Model_executable 0.46484375 312 1 312 0.2802734375 164 1 164 0.4599609375 358 1 358 0.49609375 86 1 86
non_injective_agreement 22 2050 0 15000 22 11216 0 15000 0.4580078125 354 1 354 0.220703125 44 1 44
ephemeralAB 22 1908 0 15000 22 3174 0 15000 0.46875 92 1 92 0.2197265625 54 1 54
ephemeralBC 22 1634 0 15000 22 7076 0 15000 0.48046875 96 1 96 0.490234375 50 1 50
ephemeralKupdate 22 1680 0 15000 22 5102 0 15000 0.5830078125 1140 1 1140 0.4765625 422 1 422
ephemeralKUR 22 1808 0 15000 1 1208 1 1208 0.4609375 274 1 274 0.546875 100 1 100
ephemeralLeave 22 1968 0 15000 0.9501953125 1072 1 1072 0.490234375 192 1 192 0.470703125 46 1 46
Secret_jrekBA 22 1836 0 15000 22 2020 0 15000 0.45703125 50 1 50 0.462890625 42 1 42
Secret_jrekCB 22 1766 0 15000 22 2354 0 15000 0.4638671875 64 1 64 0.46484375 38 1 38
Secret_pgk 22 1738 0 15000 0.4755859375 26 1 26 0.4794921875 132 1 132 0.4677734375 42 1 42
Secret_pgkupdate 22 1660 0 15000 22 5174 0 15000 0.587890625 1164 1 1164 0.4599609375 438 1 438
Secret_ppkAB 22 1826 0 15000 22 5900 0 15000 0.4755859375 110 1 110 0.2197265625 50 1 50
Secret_ppkBC 22 1800 0 15000 0.4736328125 32 1 32 0.4658203125 94 1 94 0.470703125 44 1 44
weak_agreement 22 3728 0 15000 22 10810 0 15000 0.478515625 314 1 314 0.2177734375 60 1 60
end 22 15000 0 15000 22 15000 0 15000 22 15000 0 15000 2 15000 1 15000

